Using Lyman-$\alpha$ transits to constrain models of atmospheric escape

Lyman-$\alpha$ transits provide an opportunity to test models of atmospheric escape directly. However, translating observations into constraints on the properties of the escaping atmosphere is challenging. The major reason for this is that the observable parts of the outflow often comes from material outside the planet's Hill sphere, where the interaction between the planetary outflow and circumstellar environment is important. As a result, 3D models are required to match observations. Whilst 3D hydrodynamic simulations are able to match observational features qualitatively, they are too computationally expensive to perform a statistical retrieval of properties of the outflow. Here, we develop a model that determines the trajectory, ionization state and 3D geometry of the outflow as a function of its properties and system parameters. We then couple this model to a ray tracing routine in order to produce synthetic transits. We demonstrate the validity of this approach, reproducing the trajectory of the outflows seen in 3D simulations. We illustrate the use of this model by performing a retrieval on the transit spectrum of GJ 436 b. Our model constrains the sound speed of the outflow $\gtrsim 10 \text{ km s}^{-1}$, indicating that we can rule out core-powered mass loss as the mechanism driving the outflow for this planet. The bound on planetary outflow velocity and mass loss rates are consistent with a photoevaporative wind.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
main.tex            The accepted paper

fit_lightcurve.pdf               Paper plots/diagrams
fit_transmission_spectrum.pdf
Flux_ratio.pdf
mlr_vs_ram_press_corr.pdf
ss_vs_gamma_corr.pdf
Tail_comparison.pdf
tail_schematic.pdf
tails.pdf

Bibliography.bib    bibliography

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
